DOA estimation in structured phase-noisy environments: technical report

In this paper we focus on the problem of estimating the directions of arrival (DOA) of a set of incident plane waves. Unlike many previous works, which assume that the received observations are only affected by additive noise, we consider the setup where some phase noise also corrupts the data (as for example observed in atmospheric sound propagation or underwater acoustics). We propose a new methodology to solve this problem in a Bayesian framework by resorting to a variational mean-field approximation. Our simulation results illustrate the benefits of carefully accounting for the phase noise in the DOA estimation process.

==> Corr_PR_noise_variance_dimy256_dims50_k2_ntrial50_varx1_varn0.01_varp11000000_varpt1_DoA_MarkovRand.dat <==
   1.0000000e-05   2.2273061e-01   7.2860209e-01   8.0597403e-01   6.6531767e-01   0.0000000e+00   0.0000000e+00   9.9125865e-01
   3.1622777e-05   2.4480942e-01   7.4356018e-01   8.2180532e-01   6.6111995e-01   0.0000000e+00   0.0000000e+00   9.9608652e-01
   1.0000000e-04   2.5270584e-01   7.1799465e-01   8.0292893e-01   6.8252405e-01   0.0000000e+00   0.0000000e+00   9.7775749e-01
   3.1622777e-04   2.5827432e-01   7.0711473e-01   7.7265012e-01   6.4933413e-01   0.0000000e+00   0.0000000e+00   9.6786956e-01
   1.0000000e-03   2.3031964e-01   6.1069882e-01   7.3339107e-01   6.3191580e-01   0.0000000e+00   0.0000000e+00   9.3829754e-01
   3.1622777e-03   1.9675559e-01   4.7969077e-01   5.9475686e-01   6.3480176e-01   0.0000000e+00   0.0000000e+00   9.3251658e-01
   1.0000000e-02   1.6998565e-01   2.7592972e-01   3.7629606e-01   5.2093950e-01   0.0000000e+00   0.0000000e+00   7.3105002e-01


==> Corr_PR_noise_variance_dimy256_dims50_k5_ntrial50_varx1_varn0.01_varp11000000_varpt1_DoA_MarkovRand.dat <==
   1.0000000e-05   2.2689928e-01   7.6153497e-01   9.1673575e-01   6.5800268e-01   0.0000000e+00   0.0000000e+00   9.7015086e-01
   3.1622777e-05   2.3439026e-01   7.8996482e-01   9.0650096e-01   6.6113467e-01   0.0000000e+00   0.0000000e+00   9.7032842e-01
   1.0000000e-04   2.1108022e-01   7.8137793e-01   9.0974727e-01   6.6816145e-01   0.0000000e+00   0.0000000e+00   9.7715090e-01
   3.1622777e-04   2.0784495e-01   7.4442389e-01   9.1454766e-01   6.7408444e-01   0.0000000e+00   0.0000000e+00   9.7928399e-01
   1.0000000e-03   2.3794077e-01   7.5701879e-01   8.9428549e-01   6.8155015e-01   0.0000000e+00   0.0000000e+00   9.7235459e-01
   3.1622777e-03   2.4972982e-01   6.8616825e-01   8.2171905e-01   6.4919789e-01   0.0000000e+00   0.0000000e+00   9.4922129e-01
   1.0000000e-02   2.0582753e-01   5.9588286e-01   7.0271858e-01   6.0140260e-01   0.0000000e+00   0.0000000e+00   8.8635521e-01

